Asymmetry-Induced Synchronization in Oscillator Networks

A scenario has recently been reported in which in order to stabilize complete synchronization of an oscillator network---a symmetric state---the symmetry of the system itself has to be broken by making the oscillators nonidentical. But how often does such behavior---which we term asymmetry-induced synchronization (AISync)---occur in oscillator networks? Here we present the first general scheme for constructing AISync systems and demonstrate that this behavior is the norm rather than the exception in a wide class of physical systems that can be seen as multilayer networks. Since a symmetric network in complete synchrony is the basic building block of cluster synchronization in more general networks, AISync should be common also in facilitating cluster synchronization by breaking the symmetry of the cluster subnetworks.

==> net/3a_optimal.txt <==
{0},
{0,0,0,0,0,0},
{0,0,0,0,1,0},
{0,0,0,1,0,0},
{1,0,0,0,0,0},
{0,0,0,0,0,1},
{0,0,1,0,0,0},
{0},
{0,1,0,0,0,1},
{0,0,0,1,0,0},
{0,1,0,1,0,0},
{0,0,0,0,0,1},
{0,0,0,1,0,1},
{0,1,0,0,1,0},
{0},
{0,0,0,0,0,1},
{0,0,0,1,1,0},
{0,1,0,0,0,0},
{1,0,0,0,0,1},
{0,0,0,1,0,0},
{0,1,1,0,1,0},
{0},
{0,0,0,0,1,0},
{1,0,0,1,0,0},
{1,0,0,0,0,0},
{0,0,1,0,0,1},
{0,0,1,0,0,1},
{0,1,0,0,1,0},
{0},
{0,0,0,0,1,0},
{0,0,1,0,1,1},
{1,0,0,1,0,0},
{1,1,1,0,1,0},
{0,0,1,0,0,1},
{1,0,1,1,0,0},
{0},
{0,0,0,1,1,0},
{1,0,1,1,0,1},
{1,0,0,1,0,1},
{0,1,1,0,1,1},
{0,1,1,0,0,1},
{1,1,0,1,1,0},
{0},
{0,0,0,1,1,1},
{0,0,1,1,0,1},
{1,1,0,1,0,1},
{0,1,0,0,1,1},
{0,1,1,1,0,1},
{1,1,0,1,0,0},
{0},
{0,0,0,1,1,1},
{0,0,1,1,1,0},
{1,1,0,0,0,1},
{1,0,1,0,1,1},
{0,1,1,1,0,0},
{1,1,1,0,1,0},
{0},
{0,1,1,0,1,1},
{0,0,1,1,1,1},
{1,1,0,1,1,0},
{1,1,0,0,1,1},
{1,0,1,1,0,1},
{1,1,1,1,1,0},


==> net/4a_optimal.txt <==
{0},
{0,0,0,0,0,0,0,0},
{0,0,0,0,0,0,1,0},
{0,0,0,1,0,0,0,0},
{1,0,0,0,0,0,0,0},
{0,0,0,0,0,1,0,0},
{0,0,1,0,0,0,0,0},
{0,0,0,0,0,0,0,1},
{0,0,0,0,1,0,0,0},
{0},
{0,0,0,0,0,0,1,1},
{1,0,0,0,1,1,1,1},
{1,1,0,1,0,0,0,0},
{1,1,0,0,0,0,1,1},
{0,0,1,1,0,0,0,0},
{1,1,1,1,1,0,0,0},
{0,0,0,0,1,1,0,1},
{0,0,1,1,1,1,0,0},
{0},
{0,0,0,0,1,0,1,0},
{1,0,0,1,0,0,1,0},
{1,0,0,0,0,0,1,0},
{1,0,1,0,0,1,0,0},
{1,0,1,0,0,1,0,0},
{0,0,1,0,0,0,0,1},
{0,0,1,0,1,0,0,1},
{0,1,0,0,1,0,1,0},
{0},
{0,0,0,0,1,0,1,0},
{1,0,1,0,0,0,1,0},
{1,0,0,0,0,0,1,0},
{1,0,1,0,1,0,0,0},
{1,0,1,0,0,0,0,0},
{0,0,1,0,1,0,1,0},
{0,0,1,0,1,0,0,1},
{1,0,0,0,1,0,1,0},
{0},
{0,0,0,1,0,0,0,1},
{1,0,0,0,0,1,0,1},
{0,1,0,1,0,1,0,0},
{0,1,0,0,0,0,0,1},
{0,0,0,1,0,1,0,1},
{0,1,0,1,1,0,0,0},
{0,1,0,0,0,1,0,1},
{0,0,0,1,0,1,0,0},
{0},
{0,0,0,1,0,0,1,0},
{1,0,0,1,0,1,0,0},
{1,0,0,0,0,1,0,0},
{0,0,1,0,0,1,0,1},
{0,0,1,0,0,0,0,1},
{0,1,0,0,1,0,0,1},
{0,1,0,0,1,0,0,1},
{0,1,0,1,0,0,1,0},
{0},
{0,0,0,1,0,1,1,1},
{0,0,0,1,1,1,0,1},
{1,1,0,1,0,1,0,1},
{0,1,0,0,0,1,1,1},
{0,1,1,1,0,0,0,1},
{1,1,0,1,1,0,0,1},
{0,1,0,1,1,1,0,1},
{0,1,1,1,0,1,0,0},
{0},
{0,0,0,1,0,1,1,1},
{0,0,0,1,1,1,1,0},
{1,1,0,0,0,1,0,1},
{1,0,1,0,0,1,1,1},
{0,1,1,1,0,0,0,1},
{1,1,1,0,1,0,0,1},
{0,1,0,1,1,1,0,0},
{0,1,1,1,1,0,1,0},
{0},
{0,0,0,1,0,0,1,0},
{1,0,1,0,1,1,0,1},
{1,0,0,1,0,1,0,0},
{0,1,0,0,1,0,1,1},
{0,0,1,0,0,0,0,1},
{1,1,0,1,1,0,1,0},
{0,1,0,0,1,0,0,1},
{1,0,1,1,0,1,0,0},
{0},
{0,0,0,1,1,1,1,0},
{0,0,1,1,1,0,1,0},
{1,0,0,0,0,1,1,1},
{1,0,1,0,1,1,1,0},
{1,1,1,0,0,0,0,1},
{1,0,1,0,1,0,1,1},
{0,1,1,1,1,0,0,1},
{1,1,1,0,1,0,0,0},
{0},
{0,0,1,0,1,0,0,0},
{1,0,1,0,0,0,0,1},
{0,0,0,0,1,0,1,0},
{0,1,1,0,1,0,0,0},
{1,0,0,0,0,1,1,0},
{0,0,0,1,0,0,1,0},
{1,0,1,0,0,0,0,1},
{1,0,0,0,0,1,1,0},
{0},
{0,0,1,0,1,1,0,1},
{0,0,1,0,1,0,1,1},
{0,1,0,0,1,0,1,1},
{1,1,1,0,1,0,1,0},
{1,1,0,1,0,0,1,0},
{1,0,1,1,1,0,1,0},
{1,0,1,1,0,1,0,1},
{1,0,1,0,1,1,0,0},
{0},
{0,0,1,0,1,1,1,0},
{0,0,1,0,1,0,1,1},
{1,0,0,0,1,0,1,1},
{1,1,1,0,1,0,1,0},
{1,1,1,0,0,0,1,0},
{1,0,1,1,1,0,1,0},
{1,0,1,1,1,0,0,0},
{1,0,1,0,1,1,1,0},
{0},
{0,1,1,0,1,1,1,1},
{0,0,1,1,1,1,1,1},
{1,1,0,1,1,0,1,1},
{1,1,0,0,1,1,1,1},
{1,1,1,1,0,1,1,0},
{1,1,1,1,0,0,1,1},
{1,0,1,1,1,1,0,1},
{1,1,1,1,1,1,1,0},


==> net/demo.dat <==
{
{0,1,1,0,1,1,1,1},
{0,0,1,1,1,1,1,1},
{1,1,0,1,1,0,1,1},
{1,1,0,0,1,1,1,1},
{1,1,1,1,0,1,1,0},
{1,1,1,1,0,0,1,1},
{1,0,1,1,1,1,0,1},
{1,1,1,1,1,1,1,0},
}
